Modelling the emergence and evolution of the rotation-activity relation

Main-sequence stars follow a well-defined rotation-activity relation. There are two primary regimes: saturated, where the fractional X-ray luminosity $\log(L_{\rm X}/L_*)$ is approximately constant, and unsaturated, where the fractional X-ray luminosity decreases with increasing Rossby number (or decreasing rotation rate). Pre-main sequence (PMS) stars have a larger scatter in $\log(L_{\rm X}/L_*)$ than main-sequence stars, are observed to have saturated levels of X-ray emission, and do not follow the rotation-activity relation. We investigate how PMS stars evolve in the rotation-activity plane and the timescale over which the X-ray rotation-activity relation emerges. Using observational data of $\sim$600 stars from four PMS clusters, stellar internal structure models, a rotational evolution model, and observed X-ray luminosity trends with age, we simulate the evolution of the PMS stars in the rotation-activity plane up to ages of 100 Myr. Our model reproduces the rotation-activity relation found for main-sequence stars, with higher-mass stars beginning to form the unsaturated regime from around 10 Myr. After $\sim$25 Myr, the gradient of the unsaturated regime matches that found for main-sequence stars. For stars of mass greater than 0.6 M$_{\odot}$, the maximum age by which a star has left the saturated regime correlates with when the star leaves the PMS. We find that an intra-cluster age spread is a key factor in contributing to the observed scatter in $\log(L_{\rm X}/L_*)$, particularly for ages < 10 Myr.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
